Weak gravitational lensing measurements of Abell 2744 using JWST and shear measurement algorithm pyRRG-JWST

We update the publicly available weak lensing shear measurement algorithm pyRRG for the James Webb Space Telescope, and apply it to UNCOVER DR1 imaging of galaxy cluster Abell 2744. At short wavelengths (< 2.5$\mu$m), shear measurements are consistent between independent observations through different JWST bandpasses, and calibrated within 1.5% of those from the Hubble Space Telescope. At longer wavelengths, shear is underestimated by ~5%, probably due to coarser pixellisation. We model the spatially varying Point Spread Function (PSF) using WebbPSF, whose moments are within 0.05 of real stars near the centre of the mosaic, where there are sufficient stars to also generate an empirical model. We measure shear from up to 162 galaxies arcminute$^2$ to derive a map of (dark plus baryonic) mass with 12 arcsecond (55 kpc) spatial resolution. All code, catalogues and maps are available from https://github.com/davidharvey1986/pyRRG.

==> 0_reply_to_referee.txt <==
We thank the referee for their thorough review of the paper, great suggestions, and additional citations. We have incorporated them into the manuscript, marking changes in red. We also answer each comment in detail below.

We hope that the paper can now be reconsidered for publication.

Best wishes,
David Harvey & Richard Massey



-I have reviewed Manuscript ID MN-23-5014-MJ entitled "Weak gravitational lensing measurements of Abell 2744 using JWST and shear measurement algorithm pyRRG-JWST" by Harvey & Massey. This is a short and concise paper describing the adaptation of a weak-lensing shape measurement pipeline by the authors, pyRRG, to JWST data, and its implementation on recent JWST data of the massive galaxy clusters Abell 2744. Overall I found the paper to be well written, clear, and to the point. In some places however some information is missing, as indicated in my comments below. The work also disregards various works of interest such as recent strong-lensing analyses in the same JWST data, which I also mention.
-I would be happy to recommend the paper for publication after minor revision following my comments below.



-Introduction: "In a subsequent dedicated analysis, Merten et al. (2011, hereafter M11) used HST imaging of strong and weak lensing to derive a ‘non-parametric’ (pixellated) mass map, from which to infer the merger history of its components." - if I recall correctly Merten et al. in the same paper first used the Zitrin et al. LTM method to analyze the strong lensing?

Indeed, we thank the referee for pointing this out. They are quite correct: Merten et al. used LTM to find strong lens multiple images. Most of the interpretation of the cluster's merger history then came from a subsequent fit to the combination of strong and weak lensing data, in an adaptive pixel grid. We have amended the text in the introduction and also in the discussion to reflect this analysis.

-"Abell 2744 was selected as part of the Hubble Frontier Fields (Lotz et al. 2017) deep imaging survey, enabling some of the highest resolution strong and weak lensing mass maps with Hubble (Lotz et al. 2017)." - it might be worth adding "by various groups" to indicate that this was a community effort.

Done. Also sorted out the double citation in that sentence.

-This same paragraph in the introduction ends with the 2019 Sebesta model. Since then there have been various new lens models: Bergamini et al. 2022 published a new lens model with many new redshift incorporated, and most recently Furtak et al. 2023 have published the first strong-lensing model of this cluster for UNCOVER using JWST data, and in which the extended structures around the core were pinpointed. Bergamini then produced a second model that also incorporates the JWST data.  These three works should be mentioned here as well.

We would like to thank the referee for mentioning these three works, they have now been included.

-Section 2, "κE +iκB" - it should be stated in a few words what each of these is.

Indeed this was not clear. We have made it more explicit now.

-Section 4 I think merits more details. In fact, if this is the paper that adapts pyRRG to JWST data I would recommend making this a more thorough and informative section than what it is currently.
-Among the missing details in this section, please expand on what G is instead of referring to other work.

We have added more specific information regarding the calculation of shear including a full definition of G.

-It is also not clear why "shear is typically averaged in approximate circles"?

This was not clear, we meant it is often used to derive density profiles which are in circularly symmetric shells around a centre. We have made this clear now.

-Section 4.2, first sentence, again here more details are needed instead of referring to other work.

We thank the refeeree and have now added extra information about how we do this (and not just referring to other works)

-Line 37:"it using WebbPSF" -something does not add up in that sentence.

This was indeed a typo, now corrected.

-it might be worthwhile to increase Fig. 1. It is somewhat hard to see.

We agree, increased.

-Still regarding section 4.2, I am a bit puzzled: how does planting artificial stars help measure the PSF eventually? Maybe expanding on this here would be useful.

We apologise if this wasnt well described, we have now expanded this to try and make it clearer

-"There exists a publically available catalogue of cluster members from (Bezanson et al. 2022)" - see also Weaver et al. 2023, Furtak et al. 2023, if helpful.

We have added references to these.

-"We find that it is tightest in the f150w and f200w bands,... " this is expected since these bracket the Balmer break.

Ahh, of course! We have added this nice insight.

-Section 4.4.1 line 56: "...there is no significant bias with..." - I am assuming the meaning here is that there is no bias between bands, if I understand correctly? please mention explicitly.

You are correct - we have now made this explicit.

-Section 5.1 - it was not clear to me where the multiplication by ngal/11 came from.

This comes from the median number of galaxies in a pixel. We have made this more explicit now.

-Also in this section I feel more details are needed, especially for the Kaiser and Squires inversion. At the end of the day, after measuring the shape this procedure is what delivers the main result of this paper - the mass map seen in Figure 6, and so sufficient details and explanation of the procedure should be given here rather than sending the reader to see other references.

We have added the maths and explained the inversion, although in the theory section 2 rather than here. Here, we now refer back to the relevant equation in that theory section.

-Line 30 :" should also apply t the real" - typo, "to".

Amended

-"The κE convergence field contains three peaks, which match previous identification as Core, North-West and North substructures (Merten et al. 2011)." - more recent works should be cited here, too, such as Jauzac et al. 2016, Furtak et al. 2023 et cetera.

Amended

-Section 5.2 first paragraph :"We also fit a parametric model..." - what is being fitted? the mass density map or the shear? seems like the latter but please mention in text.

Now explicitly stated.

-I have a couple of other comments regarding this section and parametric fit. First, it would be important to see it - maybe there is a way to overplot it in Fig 6 or else make an additional figure but this time showing the fit form the parametric one? In that relation, while the fitted parameters of the NWF halos are given in the table, how can we tell how well this matches the nonparametric result? that would be very interesting to see or know.

We now overplot the two methods.

-"Our results are statistically consistent with M16, who used weak lensing measurements from Subaru imaging, and (in the North-Western and Northern structures) M11, who used weak and strong lensing measurements from HST." - Please compare also with recent works such as Furtak et al. where these were specifically investigated.

Also in Section 6: "Our mass estimates are consistent with the weak lensing measurements of Medezinski et al. (2016), but are lower than the strong lensing measurements of Merten et al. (2009) and Merten et al. (2011)." - that comparison to more recent work should be added.

We thank the referee for this suggestion. Indeed we would like to compare more estimates. However Furtak 23 reports the M_tot as derived from a PIEMD, so a comparison of M_tot to M(R<250kpc) is not necessarily a fair one. We now state in the text a limitation of our comparison that we only compare to models that report specifically the M(R<250 kpc).

Thank you.
